Theoretical Highlights of CP Violation in $B$ Decays

In this presentation, we discuss recent key topics in theoretical analyses of CP violation in benchmarks decays of the $B$ meson. We provide the most updated values of the mixing phases and discuss the importance of including the penguin contributions in their studies. Exploring intriguing patterns in purely tree decays, interesting new methodologies can be developed and applied. New data related to the CP asymmetries of key modes like $B^0_d \to \pi^0 K_S$ and $B^0_s \to K^+ K^-$ lead to interesting results. The new $R_{K^{(*)}}$ measurement, compatible with the Standard Model, can still allow for electron-muon symmetry violation through new sources of CP violation.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

